A review of landmark articles in the field of co-evolutionary computing

Coevolution is a powerful tool in evolutionary computing that mitigates some of its endemic problems, namely stagnation in local optima and lack of convergence in high dimensionality problems. Since its inception in 1990, there are multiple articles that have contributed greatly to the development and improvement of the coevolutionary techniques. In this report we review some of those landmark articles dwelving in the techniques they propose and how they fit to conform robust evolutionary algorithms

==> figures/sortingnetwork_comparator.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'sortingnetwork_comparator.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{231.39765664bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.21827603)%
    \put(0,0){\includegraphics[width=\unitlength]{sortingnetwork_comparator.pdf}}%
    \put(-0.00192107,0.79425286){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{3}}}%
    \put(0.00429127,1.10713416){\color[rgb]{0,1,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.90803803,0.79425286){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{3}}}%
    \put(0.9142507,1.10713416){\color[rgb]{0,1,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.90803971,0.00351465){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{3}}}%
    \put(0.91424901,0.316396){\color[rgb]{0,1,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(-0.00192107,0.31736403){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{3}}}%
    \put(0.00429093,0.00254325){\color[rgb]{0,1,0}\makebox(0,0)[lb]{\smash{1}}}%
  \end{picture}%
\endgroup%

